MATLAB Simulator of Level-Index Arithmetic

Level-index arithmetic appeared in the 1980s. One of its principal purposes is to abolish the issues caused by underflows and overflows in floating point. However, level-index arithmetic does not expand the set of numbers but spaces out the numbers of large magnitude even more than floating-point representations to move the infinities further away from zero: gaps between numbers on both ends of the range become very large. We revisit level index by presenting a custom precision simulator in MATLAB. This toolbox is useful for exploring performance of level-index arithmetic in research projects, such as using 8-bit and 16-bit representations in machine learning algorithms where narrow bit-width is desired but overflow/underflow of floating-point representations causes difficulties.

==> data/matvec_bfloat16_0.dat <==
n bfloat16 level-index
10 0.009959 0.000254
14 0.007281 0.000365
21 0.007861 0.000402
30 0.010088 0.000508
43 0.013674 0.001158
62 0.012753 0.001163
89 0.017272 0.001642
127 0.013228 0.002703
183 0.040556 0.004061
264 0.030586 0.007531
379 0.078691 0.008856
546 0.102289 0.018139
785 0.202178 0.039152
1129 0.249514 0.067985
1624 0.374405 0.133618
2336 0.571876 0.245041
3360 0.696422 0.372403
4833 0.791680 0.528550
6952 0.855936 0.649078
10000 0.899608 0.751754


==> data/matvec_bfloat16_1.dat <==
n bfloat16 level-index
10 0.005042 0.001452
14 0.008390 0.002980
21 0.007547 0.005520
30 0.007784 0.005596
43 0.011077 0.006256
62 0.012862 0.010249
89 0.034753 0.011726
127 0.021590 0.015922
183 0.023529 0.018632
264 0.048191 0.031948
379 0.058762 0.054557
546 0.128726 0.102589
785 0.160198 0.138029
1129 0.316719 0.247772
1624 0.425661 0.384268
2336 0.477588 0.525451
3360 0.613917 0.641541
4833 0.733046 0.745021
6952 0.815550 0.823292
10000 0.871713 0.872403


==> data/matvec_binary16_0.dat <==
n binary16 level-index
10 0.000536 0.000278
14 0.000900 0.000328
21 0.001060 0.000525
30 0.001208 0.000649
43 0.001775 0.001307
62 0.001838 0.001673
89 0.002657 0.002224
127 0.002530 0.004668
183 0.004934 0.003705
264 0.005079 0.009102
379 0.006162 0.010884
546 0.008603 0.017522
785 0.012836 0.033841
1129 0.014100 0.073384
1624 0.032016 0.139310
2336 0.040120 0.229942
3360 0.073441 0.381061
4833 0.114583 0.532290
6952 0.199960 0.647989
10000 0.258370 0.748001


==> data/matvec_binary16_1.dat <==
n binary16 level-index
10 0.000321 0.002176
14 0.000455 0.003902
21 0.000842 0.004898
30 0.000943 0.006829
43 0.001796 0.004611
62 0.001763 0.006344
89 0.002656 0.009393
127 0.003189 0.013905
183 0.002181 0.030971
264 0.003109 0.036204
379 0.006142 0.045255
546 0.007717 0.092364
785 0.012475 0.141632
1129 0.013151 0.252582
1624 0.029272 0.390003
2336 0.042331 0.534586
3360 Inf 0.664288
4833 Inf 0.746966
6952 Inf 0.816905
10000 Inf 0.873989


==> data/representation_bfloat16.dat <==
x bfloat16 level-index
-5.000000e-03 0.000977 0.000253
-4.990000e-03 0.002983 0.000098
-4.980000e-03 0.001131 0.000055
-4.970000e-03 0.000878 0.000205
-4.960000e-03 0.002896 0.000353
-4.950000e-03 0.001243 0.000497
-4.940000e-03 0.000779 0.000640
-4.930000e-03 0.002809 0.000779
-4.920000e-03 0.001356 0.000916
-4.910000e-03 0.000678 0.001049
-4.900000e-03 0.002720 0.000989
-4.890000e-03 0.001470 0.000862
-4.880000e-03 0.000576 0.000737
-4.870000e-03 0.002631 0.000616
-4.860000e-03 0.001585 0.000497
-4.850000e-03 0.000473 0.000381
-4.840000e-03 0.002540 0.000268
-4.830000e-03 0.001702 0.000157
-4.820000e-03 0.000369 0.000050
-4.810000e-03 0.002449 0.000055
-4.800000e-03 0.001821 0.000156
-4.790000e-03 0.000263 0.000255
-4.780000e-03 0.002356 0.000351
-4.770000e-03 0.001941 0.000444
-4.760000e-03 0.000156 0.000534
-4.750000e-03 0.002262 0.000620
-4.740000e-03 0.002062 0.000704
-4.730000e-03 0.000047 0.000785
-4.720000e-03 0.002166 0.000863
-4.710000e-03 0.002185 0.000938
-4.700000e-03 0.000062 0.001009
-4.690000e-03 0.002070 0.001078
-4.680000e-03 0.002310 0.001056
-4.670000e-03 0.000174 0.000995
-4.660000e-03 0.001972 0.000937
-4.650000e-03 0.002436 0.000883
-4.640000e-03 0.000286 0.000831
-4.630000e-03 0.001873 0.000783
-4.620000e-03 0.002564 0.000738
-4.610000e-03 0.000400 0.000696
-4.600000e-03 0.001773 0.000657
-4.590000e-03 0.002694 0.000622
-4.580000e-03 0.000516 0.000590
-4.570000e-03 0.001671 0.000561
-4.560000e-03 0.002825 0.000536
-4.550000e-03 0.000633 0.000514
-4.540000e-03 0.001568 0.000495
-4.530000e-03 0.002958 0.000480
-4.520000e-03 0.000752 0.000468
-4.510000e-03 0.001464 0.000460
-4.500000e-03 0.003092 0.000455
-4.490000e-03 0.000872 0.000453
-4.480000e-03 0.001358 0.000456
-4.470000e-03 0.003229 0.000461
-4.460000e-03 0.000994 0.000470
-4.450000e-03 0.001251 0.000483
-4.440000e-03 0.003367 0.000499
-4.430000e-03 0.001118 0.000519
-4.420000e-03 0.001142 0.000543
-4.410000e-03 0.003412 0.000570
-4.400000e-03 0.001243 0.000601
-4.390000e-03 0.001032 0.000635
-4.380000e-03 0.003318 0.000674
-4.370000e-03 0.001370 0.000716
-4.360000e-03 0.000921 0.000761
-4.350000e-03 0.003222 0.000811
-4.340000e-03 0.001499 0.000864
-4.330000e-03 0.000807 0.000921
-4.320000e-03 0.003124 0.000983
-4.310000e-03 0.001629 0.001048
-4.300000e-03 0.000693 0.001116
-4.290000e-03 0.003025 0.001068
-4.280000e-03 0.001761 0.000993
-4.270000e-03 0.000576 0.000914
-4.260000e-03 0.002925 0.000831
-4.250000e-03 0.001896 0.000744
-4.240000e-03 0.000458 0.000653
-4.230000e-03 0.002823 0.000557
-4.220000e-03 0.002032 0.000458
-4.210000e-03 0.000339 0.000354
-4.200000e-03 0.002720 0.000247
-4.190000e-03 0.002170 0.000135
-4.180000e-03 0.000217 0.000019
-4.170000e-03 0.002616 0.000101
-4.160000e-03 0.002310 0.000226
-4.150000e-03 0.000094 0.000354
-4.140000e-03 0.002510 0.000488
-4.130000e-03 0.002452 0.000625
-4.120000e-03 0.000031 0.000767
-4.110000e-03 0.002402 0.000913
-4.100000e-03 0.002596 0.001064
-4.090000e-03 0.000158 0.001070
-4.080000e-03 0.002293 0.000912
-4.070000e-03 0.002743 0.000749
-4.060000e-03 0.000286 0.000583
-4.050000e-03 0.002182 0.000411
-4.040000e-03 0.002891 0.000235
-4.030000e-03 0.000417 0.000054
-4.020000e-03 0.002070 0.000131
-4.010000e-03 0.003042 0.000321
-4.000000e-03 0.000549 0.000516
-3.990000e-03 0.001956 0.000715
-3.980000e-03 0.003195 0.000920
-3.970000e-03 0.000684 0.001129
-3.960000e-03 0.001840 0.000967
-3.950000e-03 0.003350 0.000750
-3.940000e-03 0.000820 0.000529
-3.930000e-03 0.001722 0.000302
-3.920000e-03 0.003508 0.000070
-3.910000e-03 0.000959 0.000167
-3.900000e-03 0.001603 0.000409
-3.890000e-03 0.000255 0.000656
-3.880000e-03 0.001100 0.000908
-3.870000e-03 0.001481 0.001160
-3.860000e-03 0.000123 0.000900
-3.850000e-03 0.001243 0.000634
-3.840000e-03 0.001358 0.000363
-3.830000e-03 0.000011 0.000087
-3.820000e-03 0.001388 0.000195
-3.810000e-03 0.001233 0.000482
-3.800000e-03 0.000148 0.000774
-3.790000e-03 0.001536 0.001072
-3.780000e-03 0.001106 0.000966
-3.770000e-03 0.000286 0.000659
-3.760000e-03 0.001686 0.000347
-3.750000e-03 0.000977 0.000029
-3.740000e-03 0.000427 0.000294
-3.730000e-03 0.001838 0.000623
-3.720000e-03 0.000845 0.000958
-3.710000e-03 0.000570 0.001055
-3.700000e-03 0.001993 0.000711
-3.690000e-03 0.000712 0.000361
-3.680000e-03 0.000715 0.000005
-3.670000e-03 0.002008 0.000357
-3.660000e-03 0.000576 0.000725
-3.650000e-03 0.000863 0.001099
-3.640000e-03 0.001882 0.000888
-3.630000e-03 0.000439 0.000504
-3.620000e-03 0.001013 0.000115
-3.610000e-03 0.001754 0.000281
-3.600000e-03 0.000298 0.000683
-3.590000e-03 0.001166 0.001092
-3.580000e-03 0.001624 0.000871
-3.570000e-03 0.000156 0.000452
-3.560000e-03 0.001321 0.000027
-3.550000e-03 0.001492 0.000405
-3.540000e-03 0.000011 0.000843
-3.530000e-03 0.001479 0.001099
-3.520000e-03 0.001358 0.000650
-3.510000e-03 0.000136 0.000195
-3.500000e-03 0.001639 0.000267
-3.490000e-03 0.001221 0.000736
-3.480000e-03 0.000286 0.001184
-3.470000e-03 0.001803 0.000704
-3.460000e-03 0.001082 0.000217
-3.450000e-03 0.000439 0.000276
-3.440000e-03 0.001969 0.000777
-3.430000e-03 0.000941 0.001120
-3.420000e-03 0.000594 0.000608
-3.410000e-03 0.002138 0.000089
-3.400000e-03 0.000797 0.000438
-3.390000e-03 0.000752 0.000972
-3.380000e-03 0.002204 0.000902
-3.370000e-03 0.000651 0.000356
-3.360000e-03 0.000913 0.000197
-3.350000e-03 0.002070 0.000758
-3.340000e-03 0.000501 0.001097
-3.330000e-03 0.001076 0.000523
-3.320000e-03 0.001933 0.000058
-3.310000e-03 0.000350 0.000646
-3.300000e-03 0.001243 0.001188
-3.290000e-03 0.001793 0.000587
-3.280000e-03 0.000195 0.000023
-3.270000e-03 0.001413 0.000640
-3.260000e-03 0.001651 0.001174
-3.250000e-03 0.000038 0.000543
-3.240000e-03 0.001585 0.000095
-3.230000e-03 0.001506 0.000743
-3.220000e-03 0.000123 0.001050
-3.210000e-03 0.001761 0.000389
-3.200000e-03 0.001358 0.000280
-3.190000e-03 0.000286 0.000958
-3.180000e-03 0.001941 0.000813
-3.170000e-03 0.001208 0.000121
-3.160000e-03 0.000453 0.000580
-3.150000e-03 0.002124 0.001174
-3.140000e-03 0.001054 0.000459
-3.130000e-03 0.000622 0.000265
-3.120000e-03 0.002310 0.000998
-3.110000e-03 0.000898 0.000731
-3.100000e-03 0.000795 0.000017
-3.090000e-03 0.002438 0.000774
-3.080000e-03 0.000739 0.000938
-3.070000e-03 0.000972 0.000165
-3.060000e-03 0.002293 0.000617
-3.050000e-03 0.000576 0.001076
-3.040000e-03 0.001152 0.000278
-3.030000e-03 0.002145 0.000530
-3.020000e-03 0.000411 0.001144
-3.010000e-03 0.001335 0.000320
-3.000000e-03 0.001994 0.000513
-2.990000e-03 0.000242 0.001140
-2.980000e-03 0.001522 0.000290
-2.970000e-03 0.001840 0.000570
-2.960000e-03 0.000069 0.001063
-2.950000e-03 0.001713 0.000186
-2.940000e-03 0.001682 0.000703
-2.930000e-03 0.000107 0.000910
-2.920000e-03 0.001908 0.000005
-2.910000e-03 0.001522 0.000912
-2.900000e-03 0.000286 0.000680
-2.890000e-03 0.002107 0.000255
-2.880000e-03 0.001358 0.001200
-2.870000e-03 0.000470 0.000369
-2.860000e-03 0.002310 0.000595
-2.850000e-03 0.001191 0.000960
-2.840000e-03 0.000657 0.000023
-2.830000e-03 0.002517 0.001018
-2.820000e-03 0.001020 0.000514
-2.810000e-03 0.000848 0.000500
-2.800000e-03 0.002720 0.001016
-2.790000e-03 0.000845 0.000017
-2.780000e-03 0.001043 0.001064
-2.770000e-03 0.002563 0.000429
-2.760000e-03 0.000667 0.000638
-2.750000e-03 0.001243 0.000838
-2.740000e-03 0.002402 0.000249
-2.730000e-03 0.000485 0.001210
-2.720000e-03 0.001447 0.000102
-2.710000e-03 0.002238 0.001019
-2.700000e-03 0.000298 0.000415
-2.690000e-03 0.001655 0.000729
-2.680000e-03 0.002070 0.000688
-2.670000e-03 0.000108 0.000478
-2.660000e-03 0.001869 0.000921
-2.650000e-03 0.001898 0.000267
-2.640000e-03 0.000087 0.001113
-2.630000e-03 0.002087 0.000098
-2.620000e-03 0.001722 0.001264
-2.610000e-03 0.000286 0.000029
-2.600000e-03 0.002310 0.001220
-2.590000e-03 0.001542 0.000113
-2.580000e-03 0.000490 0.001160
-2.570000e-03 0.002538 0.000154
-2.560000e-03 0.001358 0.001144
-2.550000e-03 0.000699 0.000150
-2.540000e-03 0.002772 0.001174
-2.530000e-03 0.001170 0.000100
-2.520000e-03 0.000913 0.001250
-2.510000e-03 0.003011 0.000004
-2.500000e-03 0.000977 0.001247
-2.490000e-03 0.001131 0.000140
-2.480000e-03 0.002896 0.001082
-2.470000e-03 0.000779 0.000332
-2.460000e-03 0.001356 0.000868
-2.450000e-03 0.002720 0.000574
-2.440000e-03 0.000576 0.000604
-2.430000e-03 0.001585 0.000866
-2.420000e-03 0.002540 0.000289
-2.410000e-03 0.000369 0.001210
-2.400000e-03 0.001821 0.000078
-2.390000e-03 0.002356 0.001043
-2.380000e-03 0.000156 0.000498
-2.370000e-03 0.002062 0.000599
-2.360000e-03 0.002166 0.000973
-2.350000e-03 0.000062 0.000100
-2.340000e-03 0.002310 0.001161
-2.330000e-03 0.001972 0.000456
-2.320000e-03 0.000286 0.000580
-2.310000e-03 0.002564 0.001069
-2.300000e-03 0.001773 0.000059
-2.290000e-03 0.000516 0.000939
-2.280000e-03 0.002825 0.000757
-2.270000e-03 0.001568 0.000213
-2.260000e-03 0.000752 0.001171
-2.250000e-03 0.003092 0.000573
-2.240000e-03 0.001358 0.000357
-2.230000e-03 0.000994 0.001274
-2.220000e-03 0.003367 0.000521
-2.210000e-03 0.001142 0.000367
-2.200000e-03 0.001243 0.001242
-2.190000e-03 0.003318 0.000605
-2.180000e-03 0.000921 0.000240
-2.170000e-03 0.001499 0.001071
-2.160000e-03 0.003124 0.000831
-2.150000e-03 0.000693 0.000030
-2.140000e-03 0.001761 0.000755
-2.130000e-03 0.002925 0.001202
-2.120000e-03 0.000458 0.000449
-2.110000e-03 0.002032 0.000290
-2.100000e-03 0.002720 0.001013
-2.090000e-03 0.000217 0.001021
-2.080000e-03 0.002310 0.000331
-2.070000e-03 0.002510 0.000343
-2.060000e-03 0.000031 0.001000
-2.050000e-03 0.002596 0.001113
-2.040000e-03 0.002293 0.000491
-2.030000e-03 0.000286 0.000115
-2.020000e-03 0.002891 0.000704
-2.010000e-03 0.002070 0.001275
-2.000000e-03 0.000549 0.000942
-1.990000e-03 0.003195 0.000408
-1.980000e-03 0.001840 0.000108
-1.970000e-03 0.000820 0.000606
-1.960000e-03 0.003508 0.001086
-1.950000e-03 0.001603 0.001242
-1.940000e-03 0.001100 0.000802
-1.930000e-03 0.000123 0.000381
-1.920000e-03 0.001358 0.000021
-1.910000e-03 0.001388 0.000402
-1.900000e-03 0.000148 0.000765
-1.890000e-03 0.001106 0.001107
-1.880000e-03 0.001686 0.001386
-1.870000e-03 0.000427 0.001088
-1.860000e-03 0.000845 0.000810
-1.850000e-03 0.001993 0.000554
-1.840000e-03 0.000715 0.000319
-1.830000e-03 0.000576 0.000106
-1.820000e-03 0.001882 0.000085
-1.810000e-03 0.001013 0.000253
-1.800000e-03 0.000298 0.000399
-1.790000e-03 0.001624 0.000522
-1.780000e-03 0.001321 0.000622
-1.770000e-03 0.000011 0.000698
-1.760000e-03 0.001358 0.000750
-1.750000e-03 0.001639 0.000778
-1.740000e-03 0.000286 0.000781
-1.730000e-03 0.001082 0.000759
-1.720000e-03 0.001969 0.000711
-1.710000e-03 0.000594 0.000638
-1.700000e-03 0.000797 0.000539
-1.690000e-03 0.002204 0.000413
-1.680000e-03 0.000913 0.000260
-1.670000e-03 0.000501 0.000080
-1.660000e-03 0.001933 0.000128
-1.650000e-03 0.001243 0.000364
-1.640000e-03 0.000195 0.000629
-1.630000e-03 0.001651 0.000923
-1.620000e-03 0.001585 0.001247
-1.610000e-03 0.000123 0.001322
-1.600000e-03 0.001358 0.000943
-1.590000e-03 0.001941 0.000533
-1.580000e-03 0.000453 0.000091
-1.570000e-03 0.001054 0.000383
-1.560000e-03 0.002310 0.000890
-1.550000e-03 0.000795 0.001429
-1.540000e-03 0.000739 0.000952
-1.530000e-03 0.002293 0.000351
-1.520000e-03 0.001152 0.000286
-1.510000e-03 0.000411 0.000958
-1.500000e-03 0.001994 0.001307
-1.490000e-03 0.001522 0.000568
-1.480000e-03 0.000069 0.000207
-1.470000e-03 0.001682 0.001021
-1.460000e-03 0.001908 0.001119
-1.450000e-03 0.000286 0.000234
-1.440000e-03 0.001358 0.000690
-1.430000e-03 0.002310 0.001351
-1.420000e-03 0.000657 0.000351
-1.410000e-03 0.001020 0.000691
-1.400000e-03 0.002720 0.001246
-1.390000e-03 0.001043 0.000125
-1.380000e-03 0.000667 0.001040
-1.370000e-03 0.002402 0.000786
-1.360000e-03 0.001447 0.000463
-1.350000e-03 0.000298 0.001288
-1.340000e-03 0.002070 0.000048
-1.330000e-03 0.001869 0.001433
-1.320000e-03 0.000087 0.000198
-1.310000e-03 0.001722 0.001279
-1.300000e-03 0.002310 0.000267
-1.290000e-03 0.000490 0.001305
-1.280000e-03 0.001358 0.000155
-1.270000e-03 0.002772 0.001517
-1.260000e-03 0.000913 0.000147
-1.250000e-03 0.000977 0.001178
-1.240000e-03 0.002896 0.000647
-1.230000e-03 0.001356 0.000583
-1.220000e-03 0.000576 0.001352
-1.210000e-03 0.002540 0.000221
-1.200000e-03 0.001821 0.000859
-1.190000e-03 0.000156 0.001245
-1.180000e-03 0.002166 0.000270
-1.170000e-03 0.002310 0.000653
-1.160000e-03 0.000286 0.001522
-1.150000e-03 0.001773 0.000822
-1.140000e-03 0.002825 0.000068
-1.130000e-03 0.000752 0.000629
-1.120000e-03 0.001358 0.001267
-1.110000e-03 0.003367 0.001339
-1.100000e-03 0.001243 0.000826
-1.090000e-03 0.000921 0.000376
-1.080000e-03 0.003124 0.000010
-1.070000e-03 0.001761 0.000331
-1.060000e-03 0.000458 0.000585
-1.050000e-03 0.002720 0.000771
-1.040000e-03 0.002310 0.000887
-1.030000e-03 0.000031 0.000931
-1.020000e-03 0.002293 0.000902
-1.010000e-03 0.002891 0.000797
-1.000000e-03 0.000549 0.000616
-9.900000e-04 0.001840 0.000356
-9.800000e-04 0.003508 0.000014
-9.700000e-04 0.001100 0.000410
-9.600000e-04 0.001358 0.000920
-9.500000e-04 0.000148 0.001518
-9.400000e-04 0.001686 0.001100
-9.300000e-04 0.000845 0.000329
-9.200000e-04 0.000715 0.000536
-9.100000e-04 0.001882 0.001499
-9.000000e-04 0.000298 0.000775
-8.900000e-04 0.001321 0.000381
-8.800000e-04 0.001358 0.001643
-8.700000e-04 0.000286 0.000349
-8.600000e-04 0.001969 0.001123
-8.500000e-04 0.000797 0.000669
-8.400000e-04 0.000913 0.001025
-8.300000e-04 0.001933 0.000554
-8.200000e-04 0.000195 0.001375
-8.100000e-04 0.001585 0.000020
-8.000000e-04 0.001358 0.001220
-7.900000e-04 0.000453 0.001085
-7.800000e-04 0.002310 0.000090
-7.700000e-04 0.000739 0.000779
-7.600000e-04 0.001152 0.001519
-7.500000e-04 0.001994 0.001340
-7.400000e-04 0.000069 0.000879
-7.300000e-04 0.001908 0.000561
-7.200000e-04 0.001358 0.000390
-7.100000e-04 0.000657 0.000371
-7.000000e-04 0.002720 0.000510
-6.900000e-04 0.000667 0.000813
-6.800000e-04 0.001447 0.001284
-6.700000e-04 0.002070 0.001618
-6.600000e-04 0.000087 0.000802
-6.500000e-04 0.002310 0.000203
-6.400000e-04 0.001358 0.001404
-6.300000e-04 0.000913 0.000788
-6.200000e-04 0.002896 0.000814
-6.100000e-04 0.000576 0.000983
-6.000000e-04 0.001821 0.001052
-5.900000e-04 0.002166 0.000319
-5.800000e-04 0.000286 0.001467
-5.700000e-04 0.002825 0.001280
-5.600000e-04 0.001358 0.000614
-5.500000e-04 0.001243 0.000200
-5.400000e-04 0.003124 0.000048
-5.300000e-04 0.000458 0.000171
-5.200000e-04 0.002310 0.000581
-5.100000e-04 0.002293 0.001293
-5.000000e-04 0.000549 0.001443
-4.900000e-04 0.003508 0.000101
-4.800000e-04 0.001358 0.001590
-4.700000e-04 0.001686 0.000165
-4.600000e-04 0.000715 0.001567
-4.500000e-04 0.000298 0.001242
-4.400000e-04 0.001358 0.000617
-4.300000e-04 0.001969 0.000406
-4.200000e-04 0.000913 0.000632
-4.100000e-04 0.000195 0.001321
-4.000000e-04 0.001358 0.001429
-3.900000e-04 0.002310 0.000251
-3.800000e-04 0.001152 0.001483
-3.700000e-04 0.000069 0.001317
-3.600000e-04 0.001358 0.000734
-3.500000e-04 0.002720 0.000776
-3.400000e-04 0.001447 0.001487
-3.300000e-04 0.000087 0.001159
-3.200000e-04 0.001358 0.001015
-3.100000e-04 0.002896 0.000105
-3.000000e-04 0.001821 0.000383
-2.900000e-04 0.000286 0.000251
-2.800000e-04 0.001358 0.001875
-2.700000e-04 0.003124 0.000345
-2.600000e-04 0.002310 0.000071
-2.500000e-04 0.000549 0.000733
-2.400000e-04 0.001358 0.001440
-2.300000e-04 0.000715 0.002143
-2.200000e-04 0.001358 0.001410
-2.100000e-04 0.000913 0.001118
-2.000000e-04 0.001358 0.001127
-1.900000e-04 0.001152 0.001266
-1.800000e-04 0.001358 0.001384
-1.700000e-04 0.001447 0.001086
-1.600000e-04 0.001358 0.001892
-1.500000e-04 0.001821 0.001333
-1.400000e-04 0.001358 0.000211
-1.300000e-04 0.002310 0.002250
-1.200000e-04 0.001358 0.000685
-1.100000e-04 0.001358 0.000207
-1.000000e-04 0.001358 0.000961
-9.000000e-05 0.001358 0.000620
-8.000000e-05 0.001358 0.000607
-7.000000e-05 0.001358 0.001631
-6.000000e-05 0.001358 0.002266
-5.000000e-05 0.001358 0.000506
-4.000000e-05 0.001358 0.002741
-3.000000e-05 0.001358 0.001294
-2.000000e-05 0.001358 0.000067
-1.000000e-05 0.001358 0.003064
-3.407105e-17 0.000796 0.014076
1.000000e-05 0.001358 0.003064
2.000000e-05 0.001358 0.000067
3.000000e-05 0.001358 0.001294
4.000000e-05 0.001358 0.002741
5.000000e-05 0.001358 0.000506
6.000000e-05 0.001358 0.002266
7.000000e-05 0.001358 0.001631
8.000000e-05 0.001358 0.000607
9.000000e-05 0.001358 0.000620
1.000000e-04 0.001358 0.000961
1.100000e-04 0.001358 0.000207
1.200000e-04 0.001358 0.000685
1.300000e-04 0.002310 0.002250
1.400000e-04 0.001358 0.000211
1.500000e-04 0.001821 0.001333
1.600000e-04 0.001358 0.001892
1.700000e-04 0.001447 0.001086
1.800000e-04 0.001358 0.001384
1.900000e-04 0.001152 0.001266
2.000000e-04 0.001358 0.001127
2.100000e-04 0.000913 0.001118
2.200000e-04 0.001358 0.001410
2.300000e-04 0.000715 0.002143
2.400000e-04 0.001358 0.001440
2.500000e-04 0.000549 0.000733
2.600000e-04 0.002310 0.000071
2.700000e-04 0.003124 0.000345
2.800000e-04 0.001358 0.001875
2.900000e-04 0.000286 0.000251
3.000000e-04 0.001821 0.000383
3.100000e-04 0.002896 0.000105
3.200000e-04 0.001358 0.001015
3.300000e-04 0.000087 0.001159
3.400000e-04 0.001447 0.001487
3.500000e-04 0.002720 0.000776
3.600000e-04 0.001358 0.000734
3.700000e-04 0.000069 0.001317
3.800000e-04 0.001152 0.001483
3.900000e-04 0.002310 0.000251
4.000000e-04 0.001358 0.001429
4.100000e-04 0.000195 0.001321
4.200000e-04 0.000913 0.000632
4.300000e-04 0.001969 0.000406
4.400000e-04 0.001358 0.000617
4.500000e-04 0.000298 0.001242
4.600000e-04 0.000715 0.001567
4.700000e-04 0.001686 0.000165
4.800000e-04 0.001358 0.001590
4.900000e-04 0.003508 0.000101
5.000000e-04 0.000549 0.001443
5.100000e-04 0.002293 0.001293
5.200000e-04 0.002310 0.000581
5.300000e-04 0.000458 0.000171
5.400000e-04 0.003124 0.000048
5.500000e-04 0.001243 0.000200
5.600000e-04 0.001358 0.000614
5.700000e-04 0.002825 0.001280
5.800000e-04 0.000286 0.001467
5.900000e-04 0.002166 0.000319
6.000000e-04 0.001821 0.001052
6.100000e-04 0.000576 0.000983
6.200000e-04 0.002896 0.000814
6.300000e-04 0.000913 0.000788
6.400000e-04 0.001358 0.001404
6.500000e-04 0.002310 0.000203
6.600000e-04 0.000087 0.000802
6.700000e-04 0.002070 0.001618
6.800000e-04 0.001447 0.001284
6.900000e-04 0.000667 0.000813
7.000000e-04 0.002720 0.000510
7.100000e-04 0.000657 0.000371
7.200000e-04 0.001358 0.000390
7.300000e-04 0.001908 0.000561
7.400000e-04 0.000069 0.000879
7.500000e-04 0.001994 0.001340
7.600000e-04 0.001152 0.001519
7.700000e-04 0.000739 0.000779
7.800000e-04 0.002310 0.000090
7.900000e-04 0.000453 0.001085
8.000000e-04 0.001358 0.001220
8.100000e-04 0.001585 0.000020
8.200000e-04 0.000195 0.001375
8.300000e-04 0.001933 0.000554
8.400000e-04 0.000913 0.001025
8.500000e-04 0.000797 0.000669
8.600000e-04 0.001969 0.001123
8.700000e-04 0.000286 0.000349
8.800000e-04 0.001358 0.001643
8.900000e-04 0.001321 0.000381
9.000000e-04 0.000298 0.000775
9.100000e-04 0.001882 0.001499
9.200000e-04 0.000715 0.000536
9.300000e-04 0.000845 0.000329
9.400000e-04 0.001686 0.001100
9.500000e-04 0.000148 0.001518
9.600000e-04 0.001358 0.000920
9.700000e-04 0.001100 0.000410
9.800000e-04 0.003508 0.000014
9.900000e-04 0.001840 0.000356
1.000000e-03 0.000549 0.000616
1.010000e-03 0.002891 0.000797
1.020000e-03 0.002293 0.000902
1.030000e-03 0.000031 0.000931
1.040000e-03 0.002310 0.000887
1.050000e-03 0.002720 0.000771
1.060000e-03 0.000458 0.000585
1.070000e-03 0.001761 0.000331
1.080000e-03 0.003124 0.000010
1.090000e-03 0.000921 0.000376
1.100000e-03 0.001243 0.000826
1.110000e-03 0.003367 0.001339
1.120000e-03 0.001358 0.001267
1.130000e-03 0.000752 0.000629
1.140000e-03 0.002825 0.000068
1.150000e-03 0.001773 0.000822
1.160000e-03 0.000286 0.001522
1.170000e-03 0.002310 0.000653
1.180000e-03 0.002166 0.000270
1.190000e-03 0.000156 0.001245
1.200000e-03 0.001821 0.000859
1.210000e-03 0.002540 0.000221
1.220000e-03 0.000576 0.001352
1.230000e-03 0.001356 0.000583
1.240000e-03 0.002896 0.000647
1.250000e-03 0.000977 0.001178
1.260000e-03 0.000913 0.000147
1.270000e-03 0.002772 0.001517
1.280000e-03 0.001358 0.000155
1.290000e-03 0.000490 0.001305
1.300000e-03 0.002310 0.000267
1.310000e-03 0.001722 0.001279
1.320000e-03 0.000087 0.000198
1.330000e-03 0.001869 0.001433
1.340000e-03 0.002070 0.000048
1.350000e-03 0.000298 0.001288
1.360000e-03 0.001447 0.000463
1.370000e-03 0.002402 0.000786
1.380000e-03 0.000667 0.001040
1.390000e-03 0.001043 0.000125
1.400000e-03 0.002720 0.001246
1.410000e-03 0.001020 0.000691
1.420000e-03 0.000657 0.000351
1.430000e-03 0.002310 0.001351
1.440000e-03 0.001358 0.000690
1.450000e-03 0.000286 0.000234
1.460000e-03 0.001908 0.001119
1.470000e-03 0.001682 0.001021
1.480000e-03 0.000069 0.000207
1.490000e-03 0.001522 0.000568
1.500000e-03 0.001994 0.001307
1.510000e-03 0.000411 0.000958
1.520000e-03 0.001152 0.000286
1.530000e-03 0.002293 0.000351
1.540000e-03 0.000739 0.000952
1.550000e-03 0.000795 0.001429
1.560000e-03 0.002310 0.000890
1.570000e-03 0.001054 0.000383
1.580000e-03 0.000453 0.000091
1.590000e-03 0.001941 0.000533
1.600000e-03 0.001358 0.000943
1.610000e-03 0.000123 0.001322
1.620000e-03 0.001585 0.001247
1.630000e-03 0.001651 0.000923
1.640000e-03 0.000195 0.000629
1.650000e-03 0.001243 0.000364
1.660000e-03 0.001933 0.000128
1.670000e-03 0.000501 0.000080
1.680000e-03 0.000913 0.000260
1.690000e-03 0.002204 0.000413
1.700000e-03 0.000797 0.000539
1.710000e-03 0.000594 0.000638
1.720000e-03 0.001969 0.000711
1.730000e-03 0.001082 0.000759
1.740000e-03 0.000286 0.000781
1.750000e-03 0.001639 0.000778
1.760000e-03 0.001358 0.000750
1.770000e-03 0.000011 0.000698
1.780000e-03 0.001321 0.000622
1.790000e-03 0.001624 0.000522
1.800000e-03 0.000298 0.000399
1.810000e-03 0.001013 0.000253
1.820000e-03 0.001882 0.000085
1.830000e-03 0.000576 0.000106
1.840000e-03 0.000715 0.000319
1.850000e-03 0.001993 0.000554
1.860000e-03 0.000845 0.000810
1.870000e-03 0.000427 0.001088
1.880000e-03 0.001686 0.001386
1.890000e-03 0.001106 0.001107
1.900000e-03 0.000148 0.000765
1.910000e-03 0.001388 0.000402
1.920000e-03 0.001358 0.000021
1.930000e-03 0.000123 0.000381
1.940000e-03 0.001100 0.000802
1.950000e-03 0.001603 0.001242
1.960000e-03 0.003508 0.001086
1.970000e-03 0.000820 0.000606
1.980000e-03 0.001840 0.000108
1.990000e-03 0.003195 0.000408
2.000000e-03 0.000549 0.000942
2.010000e-03 0.002070 0.001275
2.020000e-03 0.002891 0.000704
2.030000e-03 0.000286 0.000115
2.040000e-03 0.002293 0.000491
2.050000e-03 0.002596 0.001113
2.060000e-03 0.000031 0.001000
2.070000e-03 0.002510 0.000343
2.080000e-03 0.002310 0.000331
2.090000e-03 0.000217 0.001021
2.100000e-03 0.002720 0.001013
2.110000e-03 0.002032 0.000290
2.120000e-03 0.000458 0.000449
2.130000e-03 0.002925 0.001202
2.140000e-03 0.001761 0.000755
2.150000e-03 0.000693 0.000030
2.160000e-03 0.003124 0.000831
2.170000e-03 0.001499 0.001071
2.180000e-03 0.000921 0.000240
2.190000e-03 0.003318 0.000605
2.200000e-03 0.001243 0.001242
2.210000e-03 0.001142 0.000367
2.220000e-03 0.003367 0.000521
2.230000e-03 0.000994 0.001274
2.240000e-03 0.001358 0.000357
2.250000e-03 0.003092 0.000573
2.260000e-03 0.000752 0.001171
2.270000e-03 0.001568 0.000213
2.280000e-03 0.002825 0.000757
2.290000e-03 0.000516 0.000939
2.300000e-03 0.001773 0.000059
2.310000e-03 0.002564 0.001069
2.320000e-03 0.000286 0.000580
2.330000e-03 0.001972 0.000456
2.340000e-03 0.002310 0.001161
2.350000e-03 0.000062 0.000100
2.360000e-03 0.002166 0.000973
2.370000e-03 0.002062 0.000599
2.380000e-03 0.000156 0.000498
2.390000e-03 0.002356 0.001043
2.400000e-03 0.001821 0.000078
2.410000e-03 0.000369 0.001210
2.420000e-03 0.002540 0.000289
2.430000e-03 0.001585 0.000866
2.440000e-03 0.000576 0.000604
2.450000e-03 0.002720 0.000574
2.460000e-03 0.001356 0.000868
2.470000e-03 0.000779 0.000332
2.480000e-03 0.002896 0.001082
2.490000e-03 0.001131 0.000140
2.500000e-03 0.000977 0.001247
2.510000e-03 0.003011 0.000004
2.520000e-03 0.000913 0.001250
2.530000e-03 0.001170 0.000100
2.540000e-03 0.002772 0.001174
2.550000e-03 0.000699 0.000150
2.560000e-03 0.001358 0.001144
2.570000e-03 0.002538 0.000154
2.580000e-03 0.000490 0.001160
2.590000e-03 0.001542 0.000113
2.600000e-03 0.002310 0.001220
2.610000e-03 0.000286 0.000029
2.620000e-03 0.001722 0.001264
2.630000e-03 0.002087 0.000098
2.640000e-03 0.000087 0.001113
2.650000e-03 0.001898 0.000267
2.660000e-03 0.001869 0.000921
2.670000e-03 0.000108 0.000478
2.680000e-03 0.002070 0.000688
2.690000e-03 0.001655 0.000729
2.700000e-03 0.000298 0.000415
2.710000e-03 0.002238 0.001019
2.720000e-03 0.001447 0.000102
2.730000e-03 0.000485 0.001210
2.740000e-03 0.002402 0.000249
2.750000e-03 0.001243 0.000838
2.760000e-03 0.000667 0.000638
2.770000e-03 0.002563 0.000429
2.780000e-03 0.001043 0.001064
2.790000e-03 0.000845 0.000017
2.800000e-03 0.002720 0.001016
2.810000e-03 0.000848 0.000500
2.820000e-03 0.001020 0.000514
2.830000e-03 0.002517 0.001018
2.840000e-03 0.000657 0.000023
2.850000e-03 0.001191 0.000960
2.860000e-03 0.002310 0.000595
2.870000e-03 0.000470 0.000369
2.880000e-03 0.001358 0.001200
2.890000e-03 0.002107 0.000255
2.900000e-03 0.000286 0.000680
2.910000e-03 0.001522 0.000912
2.920000e-03 0.001908 0.000005
2.930000e-03 0.000107 0.000910
2.940000e-03 0.001682 0.000703
2.950000e-03 0.001713 0.000186
2.960000e-03 0.000069 0.001063
2.970000e-03 0.001840 0.000570
2.980000e-03 0.001522 0.000290
2.990000e-03 0.000242 0.001140
3.000000e-03 0.001994 0.000513
3.010000e-03 0.001335 0.000320
3.020000e-03 0.000411 0.001144
3.030000e-03 0.002145 0.000530
3.040000e-03 0.001152 0.000278
3.050000e-03 0.000576 0.001076
3.060000e-03 0.002293 0.000617
3.070000e-03 0.000972 0.000165
3.080000e-03 0.000739 0.000938
3.090000e-03 0.002438 0.000774
3.100000e-03 0.000795 0.000017
3.110000e-03 0.000898 0.000731
3.120000e-03 0.002310 0.000998
3.130000e-03 0.000622 0.000265
3.140000e-03 0.001054 0.000459
3.150000e-03 0.002124 0.001174
3.160000e-03 0.000453 0.000580
3.170000e-03 0.001208 0.000121
3.180000e-03 0.001941 0.000813
3.190000e-03 0.000286 0.000958
3.200000e-03 0.001358 0.000280
3.210000e-03 0.001761 0.000389
3.220000e-03 0.000123 0.001050
3.230000e-03 0.001506 0.000743
3.240000e-03 0.001585 0.000095
3.250000e-03 0.000038 0.000543
3.260000e-03 0.001651 0.001174
3.270000e-03 0.001413 0.000640
3.280000e-03 0.000195 0.000023
3.290000e-03 0.001793 0.000587
3.300000e-03 0.001243 0.001188
3.310000e-03 0.000350 0.000646
3.320000e-03 0.001933 0.000058
3.330000e-03 0.001076 0.000523
3.340000e-03 0.000501 0.001097
3.350000e-03 0.002070 0.000758
3.360000e-03 0.000913 0.000197
3.370000e-03 0.000651 0.000356
3.380000e-03 0.002204 0.000902
3.390000e-03 0.000752 0.000972
3.400000e-03 0.000797 0.000438
3.410000e-03 0.002138 0.000089
3.420000e-03 0.000594 0.000608
3.430000e-03 0.000941 0.001120
3.440000e-03 0.001969 0.000777
3.450000e-03 0.000439 0.000276
3.460000e-03 0.001082 0.000217
3.470000e-03 0.001803 0.000704
3.480000e-03 0.000286 0.001184
3.490000e-03 0.001221 0.000736
3.500000e-03 0.001639 0.000267
3.510000e-03 0.000136 0.000195
3.520000e-03 0.001358 0.000650
3.530000e-03 0.001479 0.001099
3.540000e-03 0.000011 0.000843
3.550000e-03 0.001492 0.000405
3.560000e-03 0.001321 0.000027
3.570000e-03 0.000156 0.000452
3.580000e-03 0.001624 0.000871
3.590000e-03 0.001166 0.001092
3.600000e-03 0.000298 0.000683
3.610000e-03 0.001754 0.000281
3.620000e-03 0.001013 0.000115
3.630000e-03 0.000439 0.000504
3.640000e-03 0.001882 0.000888
3.650000e-03 0.000863 0.001099
3.660000e-03 0.000576 0.000725
3.670000e-03 0.002008 0.000357
3.680000e-03 0.000715 0.000005
3.690000e-03 0.000712 0.000361
3.700000e-03 0.001993 0.000711
3.710000e-03 0.000570 0.001055
3.720000e-03 0.000845 0.000958
3.730000e-03 0.001838 0.000623
3.740000e-03 0.000427 0.000294
3.750000e-03 0.000977 0.000029
3.760000e-03 0.001686 0.000347
3.770000e-03 0.000286 0.000659
3.780000e-03 0.001106 0.000966
3.790000e-03 0.001536 0.001072
3.800000e-03 0.000148 0.000774
3.810000e-03 0.001233 0.000482
3.820000e-03 0.001388 0.000195
3.830000e-03 0.000011 0.000087
3.840000e-03 0.001358 0.000363
3.850000e-03 0.001243 0.000634
3.860000e-03 0.000123 0.000900
3.870000e-03 0.001481 0.001160
3.880000e-03 0.001100 0.000908
3.890000e-03 0.000255 0.000656
3.900000e-03 0.001603 0.000409
3.910000e-03 0.000959 0.000167
3.920000e-03 0.003508 0.000070
3.930000e-03 0.001722 0.000302
3.940000e-03 0.000820 0.000529
3.950000e-03 0.003350 0.000750
3.960000e-03 0.001840 0.000967
3.970000e-03 0.000684 0.001129
3.980000e-03 0.003195 0.000920
3.990000e-03 0.001956 0.000715
4.000000e-03 0.000549 0.000516
4.010000e-03 0.003042 0.000321
4.020000e-03 0.002070 0.000131
4.030000e-03 0.000417 0.000054
4.040000e-03 0.002891 0.000235
4.050000e-03 0.002182 0.000411
4.060000e-03 0.000286 0.000583
4.070000e-03 0.002743 0.000749
4.080000e-03 0.002293 0.000912
4.090000e-03 0.000158 0.001070
4.100000e-03 0.002596 0.001064
4.110000e-03 0.002402 0.000913
4.120000e-03 0.000031 0.000767
4.130000e-03 0.002452 0.000625
4.140000e-03 0.002510 0.000488
4.150000e-03 0.000094 0.000354
4.160000e-03 0.002310 0.000226
4.170000e-03 0.002616 0.000101
4.180000e-03 0.000217 0.000019
4.190000e-03 0.002170 0.000135
4.200000e-03 0.002720 0.000247
4.210000e-03 0.000339 0.000354
4.220000e-03 0.002032 0.000458
4.230000e-03 0.002823 0.000557
4.240000e-03 0.000458 0.000653
4.250000e-03 0.001896 0.000744
4.260000e-03 0.002925 0.000831
4.270000e-03 0.000576 0.000914
4.280000e-03 0.001761 0.000993
4.290000e-03 0.003025 0.001068
4.300000e-03 0.000693 0.001116
4.310000e-03 0.001629 0.001048
4.320000e-03 0.003124 0.000983
4.330000e-03 0.000807 0.000921
4.340000e-03 0.001499 0.000864
4.350000e-03 0.003222 0.000811
4.360000e-03 0.000921 0.000761
4.370000e-03 0.001370 0.000716
4.380000e-03 0.003318 0.000674
4.390000e-03 0.001032 0.000635
4.400000e-03 0.001243 0.000601
4.410000e-03 0.003412 0.000570
4.420000e-03 0.001142 0.000543
4.430000e-03 0.001118 0.000519
4.440000e-03 0.003367 0.000499
4.450000e-03 0.001251 0.000483
4.460000e-03 0.000994 0.000470
4.470000e-03 0.003229 0.000461
4.480000e-03 0.001358 0.000456
4.490000e-03 0.000872 0.000453
4.500000e-03 0.003092 0.000455
4.510000e-03 0.001464 0.000460
4.520000e-03 0.000752 0.000468
4.530000e-03 0.002958 0.000480
4.540000e-03 0.001568 0.000495
4.550000e-03 0.000633 0.000514
4.560000e-03 0.002825 0.000536
4.570000e-03 0.001671 0.000561
4.580000e-03 0.000516 0.000590
4.590000e-03 0.002694 0.000622
4.600000e-03 0.001773 0.000657
4.610000e-03 0.000400 0.000696
4.620000e-03 0.002564 0.000738
4.630000e-03 0.001873 0.000783
4.640000e-03 0.000286 0.000831
4.650000e-03 0.002436 0.000883
4.660000e-03 0.001972 0.000937
4.670000e-03 0.000174 0.000995
4.680000e-03 0.002310 0.001056
4.690000e-03 0.002070 0.001078
4.700000e-03 0.000062 0.001009
4.710000e-03 0.002185 0.000938
4.720000e-03 0.002166 0.000863
4.730000e-03 0.000047 0.000785
4.740000e-03 0.002062 0.000704
4.750000e-03 0.002262 0.000620
4.760000e-03 0.000156 0.000534
4.770000e-03 0.001941 0.000444
4.780000e-03 0.002356 0.000351
4.790000e-03 0.000263 0.000255
4.800000e-03 0.001821 0.000156
4.810000e-03 0.002449 0.000055
4.820000e-03 0.000369 0.000050
4.830000e-03 0.001702 0.000157
4.840000e-03 0.002540 0.000268
4.850000e-03 0.000473 0.000381
4.860000e-03 0.001585 0.000497
4.870000e-03 0.002631 0.000616
4.880000e-03 0.000576 0.000737
4.890000e-03 0.001470 0.000862
4.900000e-03 0.002720 0.000989
4.910000e-03 0.000678 0.001049
4.920000e-03 0.001356 0.000916
4.930000e-03 0.002809 0.000779
4.940000e-03 0.000779 0.000640
4.950000e-03 0.001243 0.000497
4.960000e-03 0.002896 0.000353
4.970000e-03 0.000878 0.000205
4.980000e-03 0.001131 0.000055
4.990000e-03 0.002983 0.000098


==> data/representation_binary16.dat <==
x binary16 level-index
-5.000000e-03 0.000214 0.000253
-4.990000e-03 0.000075 0.000098
-4.980000e-03 0.000365 0.000055
-4.970000e-03 0.000111 0.000205
-4.960000e-03 0.000180 0.000353
-4.950000e-03 0.000298 0.000497
-4.940000e-03 0.000007 0.000640
-4.930000e-03 0.000286 0.000779
-4.920000e-03 0.000195 0.000916
-4.910000e-03 0.000099 0.001049
-4.900000e-03 0.000385 0.000989
-4.890000e-03 0.000090 0.000862
-4.880000e-03 0.000205 0.000737
-4.870000e-03 0.000281 0.000616
-4.860000e-03 0.000016 0.000497
-4.850000e-03 0.000313 0.000381
-4.840000e-03 0.000176 0.000268
-4.830000e-03 0.000123 0.000157
-4.820000e-03 0.000369 0.000050
-4.810000e-03 0.000069 0.000055
-4.800000e-03 0.000231 0.000156
-4.790000e-03 0.000263 0.000255
-4.780000e-03 0.000039 0.000351
-4.770000e-03 0.000341 0.000444
-4.760000e-03 0.000156 0.000534
-4.750000e-03 0.000148 0.000620
-4.740000e-03 0.000352 0.000704
-4.730000e-03 0.000047 0.000785
-4.720000e-03 0.000258 0.000863
-4.710000e-03 0.000244 0.000938
-4.700000e-03 0.000062 0.001009
-4.690000e-03 0.000370 0.001078
-4.680000e-03 0.000135 0.001056
-4.670000e-03 0.000174 0.000995
-4.660000e-03 0.000335 0.000937
-4.650000e-03 0.000025 0.000883
-4.640000e-03 0.000286 0.000831
-4.630000e-03 0.000225 0.000783
-4.620000e-03 0.000087 0.000738
-4.610000e-03 0.000400 0.000696
-4.600000e-03 0.000114 0.000657
-4.590000e-03 0.000200 0.000622
-4.580000e-03 0.000317 0.000590
-4.570000e-03 0.000002 0.000561
-4.560000e-03 0.000315 0.000536
-4.550000e-03 0.000205 0.000514
-4.540000e-03 0.000112 0.000495
-4.530000e-03 0.000411 0.000480
-4.520000e-03 0.000092 0.000468
-4.510000e-03 0.000228 0.000460
-4.500000e-03 0.000298 0.000455
-4.490000e-03 0.000023 0.000453
-4.480000e-03 0.000345 0.000456
-4.470000e-03 0.000185 0.000461
-4.460000e-03 0.000139 0.000470
-4.450000e-03 0.000394 0.000483
-4.440000e-03 0.000069 0.000499
-4.430000e-03 0.000257 0.000519
-4.420000e-03 0.000279 0.000543
-4.410000e-03 0.000048 0.000570
-4.400000e-03 0.000376 0.000601
-4.390000e-03 0.000163 0.000635
-4.380000e-03 0.000166 0.000674
-4.370000e-03 0.000376 0.000716
-4.360000e-03 0.000046 0.000761
-4.350000e-03 0.000286 0.000811
-4.340000e-03 0.000259 0.000864
-4.330000e-03 0.000074 0.000921
-4.320000e-03 0.000408 0.000983
-4.310000e-03 0.000141 0.001048
-4.300000e-03 0.000194 0.001116
-4.290000e-03 0.000358 0.001068
-4.280000e-03 0.000021 0.000993
-4.270000e-03 0.000317 0.000914
-4.260000e-03 0.000239 0.000831
-4.250000e-03 0.000101 0.000744
-4.240000e-03 0.000441 0.000653
-4.230000e-03 0.000118 0.000557
-4.220000e-03 0.000224 0.000458
-4.210000e-03 0.000339 0.000354
-4.200000e-03 0.000004 0.000247
-4.190000e-03 0.000349 0.000135
-4.180000e-03 0.000217 0.000019
-4.170000e-03 0.000129 0.000101
-4.160000e-03 0.000441 0.000226
-4.150000e-03 0.000094 0.000354
-4.140000e-03 0.000254 0.000488
-4.130000e-03 0.000319 0.000625
-4.120000e-03 0.000031 0.000767
-4.110000e-03 0.000382 0.000913
-4.100000e-03 0.000195 0.001064
-4.090000e-03 0.000158 0.001070
-4.080000e-03 0.000423 0.000912
-4.070000e-03 0.000069 0.000749
-4.060000e-03 0.000286 0.000583
-4.050000e-03 0.000298 0.000411
-4.040000e-03 0.000058 0.000235
-4.030000e-03 0.000417 0.000054
-4.020000e-03 0.000172 0.000131
-4.010000e-03 0.000188 0.000321
-4.000000e-03 0.000404 0.000516
-3.990000e-03 0.000043 0.000715
-3.980000e-03 0.000319 0.000920
-3.970000e-03 0.000277 0.001129
-3.960000e-03 0.000087 0.000967
-3.950000e-03 0.000453 0.000750
-3.940000e-03 0.000148 0.000529
-3.930000e-03 0.000219 0.000302
-3.920000e-03 0.000385 0.000070
-3.910000e-03 0.000017 0.000167
-3.900000e-03 0.000135 0.000409
-3.890000e-03 0.000236 0.000656
-3.880000e-03 0.000117 0.000908
-3.870000e-03 0.000003 0.001160
-3.860000e-03 0.000123 0.000900
-3.850000e-03 0.000243 0.000634
-3.840000e-03 0.000132 0.000363
-3.830000e-03 0.000011 0.000087
-3.820000e-03 0.000110 0.000195
-3.810000e-03 0.000232 0.000482
-3.800000e-03 0.000148 0.000774
-3.790000e-03 0.000026 0.001072
-3.780000e-03 0.000097 0.000966
-3.770000e-03 0.000220 0.000659
-3.760000e-03 0.000164 0.000347
-3.750000e-03 0.000041 0.000029
-3.740000e-03 0.000083 0.000294
-3.730000e-03 0.000207 0.000623
-3.720000e-03 0.000180 0.000958
-3.710000e-03 0.000056 0.001055
-3.700000e-03 0.000069 0.000711
-3.690000e-03 0.000195 0.000361
-3.680000e-03 0.000197 0.000005
-3.670000e-03 0.000071 0.000357
-3.660000e-03 0.000055 0.000725
-3.650000e-03 0.000182 0.001099
-3.640000e-03 0.000214 0.000888
-3.630000e-03 0.000087 0.000504
-3.620000e-03 0.000041 0.000115
-3.610000e-03 0.000169 0.000281
-3.600000e-03 0.000231 0.000683
-3.590000e-03 0.000103 0.001092
-3.580000e-03 0.000026 0.000871
-3.570000e-03 0.000156 0.000452
-3.560000e-03 0.000249 0.000027
-3.550000e-03 0.000119 0.000405
-3.540000e-03 0.000011 0.000843
-3.530000e-03 0.000142 0.001099
-3.520000e-03 0.000268 0.000650
-3.510000e-03 0.000136 0.000195
-3.500000e-03 0.000004 0.000267
-3.490000e-03 0.000128 0.000736
-3.480000e-03 0.000262 0.001184
-3.470000e-03 0.000154 0.000704
-3.460000e-03 0.000020 0.000217
-3.450000e-03 0.000114 0.000276
-3.440000e-03 0.000249 0.000777
-3.430000e-03 0.000171 0.001120
-3.420000e-03 0.000036 0.000608
-3.410000e-03 0.000100 0.000089
-3.400000e-03 0.000236 0.000438
-3.390000e-03 0.000189 0.000972
-3.380000e-03 0.000053 0.000902
-3.370000e-03 0.000085 0.000356
-3.360000e-03 0.000223 0.000197
-3.350000e-03 0.000208 0.000758
-3.340000e-03 0.000070 0.001097
-3.330000e-03 0.000069 0.000523
-3.320000e-03 0.000209 0.000058
-3.310000e-03 0.000227 0.000646
-3.300000e-03 0.000087 0.001188
-3.290000e-03 0.000054 0.000587
-3.280000e-03 0.000195 0.000023
-3.270000e-03 0.000246 0.000640
-3.260000e-03 0.000105 0.001174
-3.250000e-03 0.000038 0.000543
-3.240000e-03 0.000181 0.000095
-3.230000e-03 0.000266 0.000743
-3.220000e-03 0.000123 0.001050
-3.210000e-03 0.000021 0.000389
-3.200000e-03 0.000166 0.000280
-3.190000e-03 0.000286 0.000958
-3.180000e-03 0.000141 0.000813
-3.170000e-03 0.000004 0.000121
-3.160000e-03 0.000151 0.000580
-3.150000e-03 0.000298 0.001174
-3.140000e-03 0.000161 0.000459
-3.130000e-03 0.000013 0.000265
-3.120000e-03 0.000135 0.000998
-3.110000e-03 0.000285 0.000731
-3.100000e-03 0.000180 0.000017
-3.090000e-03 0.000031 0.000774
-3.080000e-03 0.000119 0.000938
-3.070000e-03 0.000271 0.000165
-3.060000e-03 0.000200 0.000617
-3.050000e-03 0.000049 0.001076
-3.040000e-03 0.000103 0.000278
-3.030000e-03 0.000256 0.000530
-3.020000e-03 0.000221 0.001144
-3.010000e-03 0.000068 0.000320
-3.000000e-03 0.000086 0.000513
-2.990000e-03 0.000242 0.001140
-2.980000e-03 0.000242 0.000290
-2.970000e-03 0.000087 0.000570
-2.960000e-03 0.000069 0.001063
-2.950000e-03 0.000227 0.000186
-2.940000e-03 0.000264 0.000703
-2.930000e-03 0.000107 0.000910
-2.920000e-03 0.000052 0.000005
-2.910000e-03 0.000211 0.000912
-2.900000e-03 0.000286 0.000680
-2.890000e-03 0.000127 0.000255
-2.880000e-03 0.000033 0.001200
-2.870000e-03 0.000195 0.000369
-2.860000e-03 0.000309 0.000595
-2.850000e-03 0.000148 0.000960
-2.840000e-03 0.000015 0.000023
-2.830000e-03 0.000179 0.001018
-2.820000e-03 0.000333 0.000514
-2.810000e-03 0.000169 0.000500
-2.800000e-03 0.000004 0.001016
-2.790000e-03 0.000162 0.000017
-2.780000e-03 0.000329 0.001064
-2.770000e-03 0.000191 0.000429
-2.760000e-03 0.000024 0.000638
-2.750000e-03 0.000144 0.000838
-2.740000e-03 0.000314 0.000249
-2.730000e-03 0.000214 0.001210
-2.720000e-03 0.000044 0.000102
-2.710000e-03 0.000126 0.001019
-2.700000e-03 0.000298 0.000415
-2.690000e-03 0.000237 0.000729
-2.680000e-03 0.000065 0.000688
-2.670000e-03 0.000108 0.000478
-2.660000e-03 0.000282 0.000921
-2.650000e-03 0.000261 0.000267
-2.640000e-03 0.000087 0.001113
-2.630000e-03 0.000089 0.000098
-2.620000e-03 0.000266 0.001264
-2.610000e-03 0.000286 0.000029
-2.600000e-03 0.000109 0.001220
-2.590000e-03 0.000069 0.000113
-2.580000e-03 0.000249 0.001160
-2.570000e-03 0.000312 0.000154
-2.560000e-03 0.000132 0.001144
-2.550000e-03 0.000049 0.000150
-2.540000e-03 0.000232 0.001174
-2.530000e-03 0.000338 0.000100
-2.520000e-03 0.000156 0.001250
-2.510000e-03 0.000028 0.000004
-2.500000e-03 0.000214 0.001247
-2.490000e-03 0.000365 0.000140
-2.480000e-03 0.000180 0.001082
-2.470000e-03 0.000007 0.000332
-2.460000e-03 0.000195 0.000868
-2.450000e-03 0.000385 0.000574
-2.440000e-03 0.000205 0.000604
-2.430000e-03 0.000016 0.000866
-2.420000e-03 0.000176 0.000289
-2.410000e-03 0.000369 0.001210
-2.400000e-03 0.000231 0.000078
-2.390000e-03 0.000039 0.001043
-2.380000e-03 0.000156 0.000498
-2.370000e-03 0.000352 0.000599
-2.360000e-03 0.000258 0.000973
-2.350000e-03 0.000062 0.000100
-2.340000e-03 0.000135 0.001161
-2.330000e-03 0.000335 0.000456
-2.320000e-03 0.000286 0.000580
-2.310000e-03 0.000087 0.001069
-2.300000e-03 0.000114 0.000059
-2.290000e-03 0.000317 0.000939
-2.280000e-03 0.000315 0.000757
-2.270000e-03 0.000112 0.000213
-2.260000e-03 0.000092 0.001171
-2.250000e-03 0.000298 0.000573
-2.240000e-03 0.000345 0.000357
-2.230000e-03 0.000139 0.001274
-2.220000e-03 0.000069 0.000521
-2.210000e-03 0.000279 0.000367
-2.200000e-03 0.000376 0.001242
-2.190000e-03 0.000166 0.000605
-2.180000e-03 0.000046 0.000240
-2.170000e-03 0.000259 0.001071
-2.160000e-03 0.000408 0.000831
-2.150000e-03 0.000194 0.000030
-2.140000e-03 0.000021 0.000755
-2.130000e-03 0.000239 0.001202
-2.120000e-03 0.000441 0.000449
-2.110000e-03 0.000224 0.000290
-2.100000e-03 0.000004 0.001013
-2.090000e-03 0.000217 0.001021
-2.080000e-03 0.000441 0.000331
-2.070000e-03 0.000254 0.000343
-2.060000e-03 0.000031 0.001000
-2.050000e-03 0.000195 0.001113
-2.040000e-03 0.000423 0.000491
-2.030000e-03 0.000286 0.000115
-2.020000e-03 0.000058 0.000704
-2.010000e-03 0.000172 0.001275
-2.000000e-03 0.000404 0.000942
-1.990000e-03 0.000319 0.000408
-1.980000e-03 0.000087 0.000108
-1.970000e-03 0.000148 0.000606
-1.960000e-03 0.000385 0.001086
-1.950000e-03 0.000135 0.001242
-1.940000e-03 0.000117 0.000802
-1.930000e-03 0.000123 0.000381
-1.920000e-03 0.000132 0.000021
-1.910000e-03 0.000110 0.000402
-1.900000e-03 0.000148 0.000765
-1.890000e-03 0.000097 0.001107
-1.880000e-03 0.000164 0.001386
-1.870000e-03 0.000083 0.001088
-1.860000e-03 0.000180 0.000810
-1.850000e-03 0.000069 0.000554
-1.840000e-03 0.000197 0.000319
-1.830000e-03 0.000055 0.000106
-1.820000e-03 0.000214 0.000085
-1.810000e-03 0.000041 0.000253
-1.800000e-03 0.000231 0.000399
-1.790000e-03 0.000026 0.000522
-1.780000e-03 0.000249 0.000622
-1.770000e-03 0.000011 0.000698
-1.760000e-03 0.000268 0.000750
-1.750000e-03 0.000004 0.000778
-1.740000e-03 0.000262 0.000781
-1.730000e-03 0.000020 0.000759
-1.720000e-03 0.000249 0.000711
-1.710000e-03 0.000036 0.000638
-1.700000e-03 0.000236 0.000539
-1.690000e-03 0.000053 0.000413
-1.680000e-03 0.000223 0.000260
-1.670000e-03 0.000070 0.000080
-1.660000e-03 0.000209 0.000128
-1.650000e-03 0.000087 0.000364
-1.640000e-03 0.000195 0.000629
-1.630000e-03 0.000105 0.000923
-1.620000e-03 0.000181 0.001247
-1.610000e-03 0.000123 0.001322
-1.600000e-03 0.000166 0.000943
-1.590000e-03 0.000141 0.000533
-1.580000e-03 0.000151 0.000091
-1.570000e-03 0.000161 0.000383
-1.560000e-03 0.000135 0.000890
-1.550000e-03 0.000180 0.001429
-1.540000e-03 0.000119 0.000952
-1.530000e-03 0.000200 0.000351
-1.520000e-03 0.000103 0.000286
-1.510000e-03 0.000221 0.000958
-1.500000e-03 0.000086 0.001307
-1.490000e-03 0.000242 0.000568
-1.480000e-03 0.000069 0.000207
-1.470000e-03 0.000264 0.001021
-1.460000e-03 0.000052 0.001119
-1.450000e-03 0.000286 0.000234
-1.440000e-03 0.000033 0.000690
-1.430000e-03 0.000309 0.001351
-1.420000e-03 0.000015 0.000351
-1.410000e-03 0.000333 0.000691
-1.400000e-03 0.000004 0.001246
-1.390000e-03 0.000329 0.000125
-1.380000e-03 0.000024 0.001040
-1.370000e-03 0.000314 0.000786
-1.360000e-03 0.000044 0.000463
-1.350000e-03 0.000298 0.001288
-1.340000e-03 0.000065 0.000048
-1.330000e-03 0.000282 0.001433
-1.320000e-03 0.000087 0.000198
-1.310000e-03 0.000266 0.001279
-1.300000e-03 0.000109 0.000267
-1.290000e-03 0.000249 0.001305
-1.280000e-03 0.000132 0.000155
-1.270000e-03 0.000232 0.001517
-1.260000e-03 0.000156 0.000147
-1.250000e-03 0.000214 0.001178
-1.240000e-03 0.000180 0.000647
-1.230000e-03 0.000195 0.000583
-1.220000e-03 0.000205 0.001352
-1.210000e-03 0.000176 0.000221
-1.200000e-03 0.000231 0.000859
-1.190000e-03 0.000156 0.001245
-1.180000e-03 0.000258 0.000270
-1.170000e-03 0.000135 0.000653
-1.160000e-03 0.000286 0.001522
-1.150000e-03 0.000114 0.000822
-1.140000e-03 0.000315 0.000068
-1.130000e-03 0.000092 0.000629
-1.120000e-03 0.000345 0.001267
-1.110000e-03 0.000069 0.001339
-1.100000e-03 0.000376 0.000826
-1.090000e-03 0.000046 0.000376
-1.080000e-03 0.000408 0.000010
-1.070000e-03 0.000021 0.000331
-1.060000e-03 0.000441 0.000585
-1.050000e-03 0.000004 0.000771
-1.040000e-03 0.000441 0.000887
-1.030000e-03 0.000031 0.000931
-1.020000e-03 0.000423 0.000902
-1.010000e-03 0.000058 0.000797
-1.000000e-03 0.000404 0.000616
-9.900000e-04 0.000087 0.000356
-9.800000e-04 0.000385 0.000014
-9.700000e-04 0.000117 0.000410
-9.600000e-04 0.000132 0.000920
-9.500000e-04 0.000148 0.001518
-9.400000e-04 0.000164 0.001100
-9.300000e-04 0.000180 0.000329
-9.200000e-04 0.000197 0.000536
-9.100000e-04 0.000214 0.001499
-9.000000e-04 0.000231 0.000775
-8.900000e-04 0.000249 0.000381
-8.800000e-04 0.000268 0.001643
-8.700000e-04 0.000262 0.000349
-8.600000e-04 0.000249 0.001123
-8.500000e-04 0.000236 0.000669
-8.400000e-04 0.000223 0.001025
-8.300000e-04 0.000209 0.000554
-8.200000e-04 0.000195 0.001375
-8.100000e-04 0.000181 0.000020
-8.000000e-04 0.000166 0.001220
-7.900000e-04 0.000151 0.001085
-7.800000e-04 0.000135 0.000090
-7.700000e-04 0.000119 0.000779
-7.600000e-04 0.000103 0.001519
-7.500000e-04 0.000086 0.001340
-7.400000e-04 0.000069 0.000879
-7.300000e-04 0.000052 0.000561
-7.200000e-04 0.000033 0.000390
-7.100000e-04 0.000015 0.000371
-7.000000e-04 0.000004 0.000510
-6.900000e-04 0.000024 0.000813
-6.800000e-04 0.000044 0.001284
-6.700000e-04 0.000065 0.001618
-6.600000e-04 0.000087 0.000802
-6.500000e-04 0.000109 0.000203
-6.400000e-04 0.000132 0.001404
-6.300000e-04 0.000156 0.000788
-6.200000e-04 0.000180 0.000814
-6.100000e-04 0.000205 0.000983
-6.000000e-04 0.000231 0.001052
-5.900000e-04 0.000258 0.000319
-5.800000e-04 0.000286 0.001467
-5.700000e-04 0.000315 0.001280
-5.600000e-04 0.000345 0.000614
-5.500000e-04 0.000376 0.000200
-5.400000e-04 0.000408 0.000048
-5.300000e-04 0.000441 0.000171
-5.200000e-04 0.000441 0.000581
-5.100000e-04 0.000423 0.001293
-5.000000e-04 0.000404 0.001443
-4.900000e-04 0.000385 0.000101
-4.800000e-04 0.000132 0.001590
-4.700000e-04 0.000164 0.000165
-4.600000e-04 0.000197 0.001567
-4.500000e-04 0.000231 0.001242
-4.400000e-04 0.000268 0.000617
-4.300000e-04 0.000249 0.000406
-4.200000e-04 0.000223 0.000632
-4.100000e-04 0.000195 0.001321
-4.000000e-04 0.000166 0.001429
-3.900000e-04 0.000135 0.000251
-3.800000e-04 0.000103 0.001483
-3.700000e-04 0.000069 0.001317
-3.600000e-04 0.000033 0.000734
-3.500000e-04 0.000004 0.000776
-3.400000e-04 0.000044 0.001487
-3.300000e-04 0.000087 0.001159
-3.200000e-04 0.000132 0.001015
-3.100000e-04 0.000180 0.000105
-3.000000e-04 0.000231 0.000383
-2.900000e-04 0.000286 0.000251
-2.800000e-04 0.000345 0.001875
-2.700000e-04 0.000408 0.000345
-2.600000e-04 0.000441 0.000071
-2.500000e-04 0.000404 0.000733
-2.400000e-04 0.000132 0.001440
-2.300000e-04 0.000197 0.002143
-2.200000e-04 0.000268 0.001410
-2.100000e-04 0.000223 0.001118
-2.000000e-04 0.000166 0.001127
-1.900000e-04 0.000103 0.001266
-1.800000e-04 0.000033 0.001384
-1.700000e-04 0.000044 0.001086
-1.600000e-04 0.000132 0.001892
-1.500000e-04 0.000231 0.001333
-1.400000e-04 0.000345 0.000211
-1.300000e-04 0.000441 0.002250
-1.200000e-04 0.000132 0.000685
-1.100000e-04 0.000268 0.000207
-1.000000e-04 0.000166 0.000961
-9.000000e-05 0.000033 0.000620
-8.000000e-05 0.000132 0.000607
-7.000000e-05 0.000345 0.001631
-6.000000e-05 0.000365 0.002266
-5.000000e-05 0.000166 0.000506
-4.000000e-05 0.000132 0.002741
-3.000000e-05 0.000629 0.001294
-2.000000e-05 0.001358 0.000067
-1.000000e-05 0.001358 0.003064
-3.407105e-17 1.000000 0.014076
1.000000e-05 0.001358 0.003064
2.000000e-05 0.001358 0.000067
3.000000e-05 0.000629 0.001294
4.000000e-05 0.000132 0.002741
5.000000e-05 0.000166 0.000506
6.000000e-05 0.000365 0.002266
7.000000e-05 0.000345 0.001631
8.000000e-05 0.000132 0.000607
9.000000e-05 0.000033 0.000620
1.000000e-04 0.000166 0.000961
1.100000e-04 0.000268 0.000207
1.200000e-04 0.000132 0.000685
1.300000e-04 0.000441 0.002250
1.400000e-04 0.000345 0.000211
1.500000e-04 0.000231 0.001333
1.600000e-04 0.000132 0.001892
1.700000e-04 0.000044 0.001086
1.800000e-04 0.000033 0.001384
1.900000e-04 0.000103 0.001266
2.000000e-04 0.000166 0.001127
2.100000e-04 0.000223 0.001118
2.200000e-04 0.000268 0.001410
2.300000e-04 0.000197 0.002143
2.400000e-04 0.000132 0.001440
2.500000e-04 0.000404 0.000733
2.600000e-04 0.000441 0.000071
2.700000e-04 0.000408 0.000345
2.800000e-04 0.000345 0.001875
2.900000e-04 0.000286 0.000251
3.000000e-04 0.000231 0.000383
3.100000e-04 0.000180 0.000105
3.200000e-04 0.000132 0.001015
3.300000e-04 0.000087 0.001159
3.400000e-04 0.000044 0.001487
3.500000e-04 0.000004 0.000776
3.600000e-04 0.000033 0.000734
3.700000e-04 0.000069 0.001317
3.800000e-04 0.000103 0.001483
3.900000e-04 0.000135 0.000251
4.000000e-04 0.000166 0.001429
4.100000e-04 0.000195 0.001321
4.200000e-04 0.000223 0.000632
4.300000e-04 0.000249 0.000406
4.400000e-04 0.000268 0.000617
4.500000e-04 0.000231 0.001242
4.600000e-04 0.000197 0.001567
4.700000e-04 0.000164 0.000165
4.800000e-04 0.000132 0.001590
4.900000e-04 0.000385 0.000101
5.000000e-04 0.000404 0.001443
5.100000e-04 0.000423 0.001293
5.200000e-04 0.000441 0.000581
5.300000e-04 0.000441 0.000171
5.400000e-04 0.000408 0.000048
5.500000e-04 0.000376 0.000200
5.600000e-04 0.000345 0.000614
5.700000e-04 0.000315 0.001280
5.800000e-04 0.000286 0.001467
5.900000e-04 0.000258 0.000319
6.000000e-04 0.000231 0.001052
6.100000e-04 0.000205 0.000983
6.200000e-04 0.000180 0.000814
6.300000e-04 0.000156 0.000788
6.400000e-04 0.000132 0.001404
6.500000e-04 0.000109 0.000203
6.600000e-04 0.000087 0.000802
6.700000e-04 0.000065 0.001618
6.800000e-04 0.000044 0.001284
6.900000e-04 0.000024 0.000813
7.000000e-04 0.000004 0.000510
7.100000e-04 0.000015 0.000371
7.200000e-04 0.000033 0.000390
7.300000e-04 0.000052 0.000561
7.400000e-04 0.000069 0.000879
7.500000e-04 0.000086 0.001340
7.600000e-04 0.000103 0.001519
7.700000e-04 0.000119 0.000779
7.800000e-04 0.000135 0.000090
7.900000e-04 0.000151 0.001085
8.000000e-04 0.000166 0.001220
8.100000e-04 0.000181 0.000020
8.200000e-04 0.000195 0.001375
8.300000e-04 0.000209 0.000554
8.400000e-04 0.000223 0.001025
8.500000e-04 0.000236 0.000669
8.600000e-04 0.000249 0.001123
8.700000e-04 0.000262 0.000349
8.800000e-04 0.000268 0.001643
8.900000e-04 0.000249 0.000381
9.000000e-04 0.000231 0.000775
9.100000e-04 0.000214 0.001499
9.200000e-04 0.000197 0.000536
9.300000e-04 0.000180 0.000329
9.400000e-04 0.000164 0.001100
9.500000e-04 0.000148 0.001518
9.600000e-04 0.000132 0.000920
9.700000e-04 0.000117 0.000410
9.800000e-04 0.000385 0.000014
9.900000e-04 0.000087 0.000356
1.000000e-03 0.000404 0.000616
1.010000e-03 0.000058 0.000797
1.020000e-03 0.000423 0.000902
1.030000e-03 0.000031 0.000931
1.040000e-03 0.000441 0.000887
1.050000e-03 0.000004 0.000771
1.060000e-03 0.000441 0.000585
1.070000e-03 0.000021 0.000331
1.080000e-03 0.000408 0.000010
1.090000e-03 0.000046 0.000376
1.100000e-03 0.000376 0.000826
1.110000e-03 0.000069 0.001339
1.120000e-03 0.000345 0.001267
1.130000e-03 0.000092 0.000629
1.140000e-03 0.000315 0.000068
1.150000e-03 0.000114 0.000822
1.160000e-03 0.000286 0.001522
1.170000e-03 0.000135 0.000653
1.180000e-03 0.000258 0.000270
1.190000e-03 0.000156 0.001245
1.200000e-03 0.000231 0.000859
1.210000e-03 0.000176 0.000221
1.220000e-03 0.000205 0.001352
1.230000e-03 0.000195 0.000583
1.240000e-03 0.000180 0.000647
1.250000e-03 0.000214 0.001178
1.260000e-03 0.000156 0.000147
1.270000e-03 0.000232 0.001517
1.280000e-03 0.000132 0.000155
1.290000e-03 0.000249 0.001305
1.300000e-03 0.000109 0.000267
1.310000e-03 0.000266 0.001279
1.320000e-03 0.000087 0.000198
1.330000e-03 0.000282 0.001433
1.340000e-03 0.000065 0.000048
1.350000e-03 0.000298 0.001288
1.360000e-03 0.000044 0.000463
1.370000e-03 0.000314 0.000786
1.380000e-03 0.000024 0.001040
1.390000e-03 0.000329 0.000125
1.400000e-03 0.000004 0.001246
1.410000e-03 0.000333 0.000691
1.420000e-03 0.000015 0.000351
1.430000e-03 0.000309 0.001351
1.440000e-03 0.000033 0.000690
1.450000e-03 0.000286 0.000234
1.460000e-03 0.000052 0.001119
1.470000e-03 0.000264 0.001021
1.480000e-03 0.000069 0.000207
1.490000e-03 0.000242 0.000568
1.500000e-03 0.000086 0.001307
1.510000e-03 0.000221 0.000958
1.520000e-03 0.000103 0.000286
1.530000e-03 0.000200 0.000351
1.540000e-03 0.000119 0.000952
1.550000e-03 0.000180 0.001429
1.560000e-03 0.000135 0.000890
1.570000e-03 0.000161 0.000383
1.580000e-03 0.000151 0.000091
1.590000e-03 0.000141 0.000533
1.600000e-03 0.000166 0.000943
1.610000e-03 0.000123 0.001322
1.620000e-03 0.000181 0.001247
1.630000e-03 0.000105 0.000923
1.640000e-03 0.000195 0.000629
1.650000e-03 0.000087 0.000364
1.660000e-03 0.000209 0.000128
1.670000e-03 0.000070 0.000080
1.680000e-03 0.000223 0.000260
1.690000e-03 0.000053 0.000413
1.700000e-03 0.000236 0.000539
1.710000e-03 0.000036 0.000638
1.720000e-03 0.000249 0.000711
1.730000e-03 0.000020 0.000759
1.740000e-03 0.000262 0.000781
1.750000e-03 0.000004 0.000778
1.760000e-03 0.000268 0.000750
1.770000e-03 0.000011 0.000698
1.780000e-03 0.000249 0.000622
1.790000e-03 0.000026 0.000522
1.800000e-03 0.000231 0.000399
1.810000e-03 0.000041 0.000253
1.820000e-03 0.000214 0.000085
1.830000e-03 0.000055 0.000106
1.840000e-03 0.000197 0.000319
1.850000e-03 0.000069 0.000554
1.860000e-03 0.000180 0.000810
1.870000e-03 0.000083 0.001088
1.880000e-03 0.000164 0.001386
1.890000e-03 0.000097 0.001107
1.900000e-03 0.000148 0.000765
1.910000e-03 0.000110 0.000402
1.920000e-03 0.000132 0.000021
1.930000e-03 0.000123 0.000381
1.940000e-03 0.000117 0.000802
1.950000e-03 0.000135 0.001242
1.960000e-03 0.000385 0.001086
1.970000e-03 0.000148 0.000606
1.980000e-03 0.000087 0.000108
1.990000e-03 0.000319 0.000408
2.000000e-03 0.000404 0.000942
2.010000e-03 0.000172 0.001275
2.020000e-03 0.000058 0.000704
2.030000e-03 0.000286 0.000115
2.040000e-03 0.000423 0.000491
2.050000e-03 0.000195 0.001113
2.060000e-03 0.000031 0.001000
2.070000e-03 0.000254 0.000343
2.080000e-03 0.000441 0.000331
2.090000e-03 0.000217 0.001021
2.100000e-03 0.000004 0.001013
2.110000e-03 0.000224 0.000290
2.120000e-03 0.000441 0.000449
2.130000e-03 0.000239 0.001202
2.140000e-03 0.000021 0.000755
2.150000e-03 0.000194 0.000030
2.160000e-03 0.000408 0.000831
2.170000e-03 0.000259 0.001071
2.180000e-03 0.000046 0.000240
2.190000e-03 0.000166 0.000605
2.200000e-03 0.000376 0.001242
2.210000e-03 0.000279 0.000367
2.220000e-03 0.000069 0.000521
2.230000e-03 0.000139 0.001274
2.240000e-03 0.000345 0.000357
2.250000e-03 0.000298 0.000573
2.260000e-03 0.000092 0.001171
2.270000e-03 0.000112 0.000213
2.280000e-03 0.000315 0.000757
2.290000e-03 0.000317 0.000939
2.300000e-03 0.000114 0.000059
2.310000e-03 0.000087 0.001069
2.320000e-03 0.000286 0.000580
2.330000e-03 0.000335 0.000456
2.340000e-03 0.000135 0.001161
2.350000e-03 0.000062 0.000100
2.360000e-03 0.000258 0.000973
2.370000e-03 0.000352 0.000599
2.380000e-03 0.000156 0.000498
2.390000e-03 0.000039 0.001043
2.400000e-03 0.000231 0.000078
2.410000e-03 0.000369 0.001210
2.420000e-03 0.000176 0.000289
2.430000e-03 0.000016 0.000866
2.440000e-03 0.000205 0.000604
2.450000e-03 0.000385 0.000574
2.460000e-03 0.000195 0.000868
2.470000e-03 0.000007 0.000332
2.480000e-03 0.000180 0.001082
2.490000e-03 0.000365 0.000140
2.500000e-03 0.000214 0.001247
2.510000e-03 0.000028 0.000004
2.520000e-03 0.000156 0.001250
2.530000e-03 0.000338 0.000100
2.540000e-03 0.000232 0.001174
2.550000e-03 0.000049 0.000150
2.560000e-03 0.000132 0.001144
2.570000e-03 0.000312 0.000154
2.580000e-03 0.000249 0.001160
2.590000e-03 0.000069 0.000113
2.600000e-03 0.000109 0.001220
2.610000e-03 0.000286 0.000029
2.620000e-03 0.000266 0.001264
2.630000e-03 0.000089 0.000098
2.640000e-03 0.000087 0.001113
2.650000e-03 0.000261 0.000267
2.660000e-03 0.000282 0.000921
2.670000e-03 0.000108 0.000478
2.680000e-03 0.000065 0.000688
2.690000e-03 0.000237 0.000729
2.700000e-03 0.000298 0.000415
2.710000e-03 0.000126 0.001019
2.720000e-03 0.000044 0.000102
2.730000e-03 0.000214 0.001210
2.740000e-03 0.000314 0.000249
2.750000e-03 0.000144 0.000838
2.760000e-03 0.000024 0.000638
2.770000e-03 0.000191 0.000429
2.780000e-03 0.000329 0.001064
2.790000e-03 0.000162 0.000017
2.800000e-03 0.000004 0.001016
2.810000e-03 0.000169 0.000500
2.820000e-03 0.000333 0.000514
2.830000e-03 0.000179 0.001018
2.840000e-03 0.000015 0.000023
2.850000e-03 0.000148 0.000960
2.860000e-03 0.000309 0.000595
2.870000e-03 0.000195 0.000369
2.880000e-03 0.000033 0.001200
2.890000e-03 0.000127 0.000255
2.900000e-03 0.000286 0.000680
2.910000e-03 0.000211 0.000912
2.920000e-03 0.000052 0.000005
2.930000e-03 0.000107 0.000910
2.940000e-03 0.000264 0.000703
2.950000e-03 0.000227 0.000186
2.960000e-03 0.000069 0.001063
2.970000e-03 0.000087 0.000570
2.980000e-03 0.000242 0.000290
2.990000e-03 0.000242 0.001140
3.000000e-03 0.000086 0.000513
3.010000e-03 0.000068 0.000320
3.020000e-03 0.000221 0.001144
3.030000e-03 0.000256 0.000530
3.040000e-03 0.000103 0.000278
3.050000e-03 0.000049 0.001076
3.060000e-03 0.000200 0.000617
3.070000e-03 0.000271 0.000165
3.080000e-03 0.000119 0.000938
3.090000e-03 0.000031 0.000774
3.100000e-03 0.000180 0.000017
3.110000e-03 0.000285 0.000731
3.120000e-03 0.000135 0.000998
3.130000e-03 0.000013 0.000265
3.140000e-03 0.000161 0.000459
3.150000e-03 0.000298 0.001174
3.160000e-03 0.000151 0.000580
3.170000e-03 0.000004 0.000121
3.180000e-03 0.000141 0.000813
3.190000e-03 0.000286 0.000958
3.200000e-03 0.000166 0.000280
3.210000e-03 0.000021 0.000389
3.220000e-03 0.000123 0.001050
3.230000e-03 0.000266 0.000743
3.240000e-03 0.000181 0.000095
3.250000e-03 0.000038 0.000543
3.260000e-03 0.000105 0.001174
3.270000e-03 0.000246 0.000640
3.280000e-03 0.000195 0.000023
3.290000e-03 0.000054 0.000587
3.300000e-03 0.000087 0.001188
3.310000e-03 0.000227 0.000646
3.320000e-03 0.000209 0.000058
3.330000e-03 0.000069 0.000523
3.340000e-03 0.000070 0.001097
3.350000e-03 0.000208 0.000758
3.360000e-03 0.000223 0.000197
3.370000e-03 0.000085 0.000356
3.380000e-03 0.000053 0.000902
3.390000e-03 0.000189 0.000972
3.400000e-03 0.000236 0.000438
3.410000e-03 0.000100 0.000089
3.420000e-03 0.000036 0.000608
3.430000e-03 0.000171 0.001120
3.440000e-03 0.000249 0.000777
3.450000e-03 0.000114 0.000276
3.460000e-03 0.000020 0.000217
3.470000e-03 0.000154 0.000704
3.480000e-03 0.000262 0.001184
3.490000e-03 0.000128 0.000736
3.500000e-03 0.000004 0.000267
3.510000e-03 0.000136 0.000195
3.520000e-03 0.000268 0.000650
3.530000e-03 0.000142 0.001099
3.540000e-03 0.000011 0.000843
3.550000e-03 0.000119 0.000405
3.560000e-03 0.000249 0.000027
3.570000e-03 0.000156 0.000452
3.580000e-03 0.000026 0.000871
3.590000e-03 0.000103 0.001092
3.600000e-03 0.000231 0.000683
3.610000e-03 0.000169 0.000281
3.620000e-03 0.000041 0.000115
3.630000e-03 0.000087 0.000504
3.640000e-03 0.000214 0.000888
3.650000e-03 0.000182 0.001099
3.660000e-03 0.000055 0.000725
3.670000e-03 0.000071 0.000357
3.680000e-03 0.000197 0.000005
3.690000e-03 0.000195 0.000361
3.700000e-03 0.000069 0.000711
3.710000e-03 0.000056 0.001055
3.720000e-03 0.000180 0.000958
3.730000e-03 0.000207 0.000623
3.740000e-03 0.000083 0.000294
3.750000e-03 0.000041 0.000029
3.760000e-03 0.000164 0.000347
3.770000e-03 0.000220 0.000659
3.780000e-03 0.000097 0.000966
3.790000e-03 0.000026 0.001072
3.800000e-03 0.000148 0.000774
3.810000e-03 0.000232 0.000482
3.820000e-03 0.000110 0.000195
3.830000e-03 0.000011 0.000087
3.840000e-03 0.000132 0.000363
3.850000e-03 0.000243 0.000634
3.860000e-03 0.000123 0.000900
3.870000e-03 0.000003 0.001160
3.880000e-03 0.000117 0.000908
3.890000e-03 0.000236 0.000656
3.900000e-03 0.000135 0.000409
3.910000e-03 0.000017 0.000167
3.920000e-03 0.000385 0.000070
3.930000e-03 0.000219 0.000302
3.940000e-03 0.000148 0.000529
3.950000e-03 0.000453 0.000750
3.960000e-03 0.000087 0.000967
3.970000e-03 0.000277 0.001129
3.980000e-03 0.000319 0.000920
3.990000e-03 0.000043 0.000715
4.000000e-03 0.000404 0.000516
4.010000e-03 0.000188 0.000321
4.020000e-03 0.000172 0.000131
4.030000e-03 0.000417 0.000054
4.040000e-03 0.000058 0.000235
4.050000e-03 0.000298 0.000411
4.060000e-03 0.000286 0.000583
4.070000e-03 0.000069 0.000749
4.080000e-03 0.000423 0.000912
4.090000e-03 0.000158 0.001070
4.100000e-03 0.000195 0.001064
4.110000e-03 0.000382 0.000913
4.120000e-03 0.000031 0.000767
4.130000e-03 0.000319 0.000625
4.140000e-03 0.000254 0.000488
4.150000e-03 0.000094 0.000354
4.160000e-03 0.000441 0.000226
4.170000e-03 0.000129 0.000101
4.180000e-03 0.000217 0.000019
4.190000e-03 0.000349 0.000135
4.200000e-03 0.000004 0.000247
4.210000e-03 0.000339 0.000354
4.220000e-03 0.000224 0.000458
4.230000e-03 0.000118 0.000557
4.240000e-03 0.000441 0.000653
4.250000e-03 0.000101 0.000744
4.260000e-03 0.000239 0.000831
4.270000e-03 0.000317 0.000914
4.280000e-03 0.000021 0.000993
4.290000e-03 0.000358 0.001068
4.300000e-03 0.000194 0.001116
4.310000e-03 0.000141 0.001048
4.320000e-03 0.000408 0.000983
4.330000e-03 0.000074 0.000921
4.340000e-03 0.000259 0.000864
4.350000e-03 0.000286 0.000811
4.360000e-03 0.000046 0.000761
4.370000e-03 0.000376 0.000716
4.380000e-03 0.000166 0.000674
4.390000e-03 0.000163 0.000635
4.400000e-03 0.000376 0.000601
4.410000e-03 0.000048 0.000570
4.420000e-03 0.000279 0.000543
4.430000e-03 0.000257 0.000519
4.440000e-03 0.000069 0.000499
4.450000e-03 0.000394 0.000483
4.460000e-03 0.000139 0.000470
4.470000e-03 0.000185 0.000461
4.480000e-03 0.000345 0.000456
4.490000e-03 0.000023 0.000453
4.500000e-03 0.000298 0.000455
4.510000e-03 0.000228 0.000460
4.520000e-03 0.000092 0.000468
4.530000e-03 0.000411 0.000480
4.540000e-03 0.000112 0.000495
4.550000e-03 0.000205 0.000514
4.560000e-03 0.000315 0.000536
4.570000e-03 0.000002 0.000561
4.580000e-03 0.000317 0.000590
4.590000e-03 0.000200 0.000622
4.600000e-03 0.000114 0.000657
4.610000e-03 0.000400 0.000696
4.620000e-03 0.000087 0.000738
4.630000e-03 0.000225 0.000783
4.640000e-03 0.000286 0.000831
4.650000e-03 0.000025 0.000883
4.660000e-03 0.000335 0.000937
4.670000e-03 0.000174 0.000995
4.680000e-03 0.000135 0.001056
4.690000e-03 0.000370 0.001078
4.700000e-03 0.000062 0.001009
4.710000e-03 0.000244 0.000938
4.720000e-03 0.000258 0.000863
4.730000e-03 0.000047 0.000785
4.740000e-03 0.000352 0.000704
4.750000e-03 0.000148 0.000620
4.760000e-03 0.000156 0.000534
4.770000e-03 0.000341 0.000444
4.780000e-03 0.000039 0.000351
4.790000e-03 0.000263 0.000255
4.800000e-03 0.000231 0.000156
4.810000e-03 0.000069 0.000055
4.820000e-03 0.000369 0.000050
4.830000e-03 0.000123 0.000157
4.840000e-03 0.000176 0.000268
4.850000e-03 0.000313 0.000381
4.860000e-03 0.000016 0.000497
4.870000e-03 0.000281 0.000616
4.880000e-03 0.000205 0.000737
4.890000e-03 0.000090 0.000862
4.900000e-03 0.000385 0.000989
4.910000e-03 0.000099 0.001049
4.920000e-03 0.000195 0.000916
4.930000e-03 0.000286 0.000779
4.940000e-03 0.000007 0.000640
4.950000e-03 0.000298 0.000497
4.960000e-03 0.000180 0.000353
4.970000e-03 0.000111 0.000205
4.980000e-03 0.000365 0.000055
4.990000e-03 0.000075 0.000098

